Sub-polynomial parameterized complexity of $k$-core

The $k$-core of a graph is its (unique) largest subgraph with minimum degree at least $k$. For any $k \geq 3$, deciding whether a given vertex belongs to the $k$-core is a P-complete problem, meaning that it is inherently sequential and highly unlikely to admit efficient parallel algorithms, even on graphs of maximum degree $k+1$. This paper investigates alternative parameterizations of the $k$-core problem to identify conditions under which it can be placed into sub-polynomial complexity classes. We prove that the problem is in para-NC$^{2+\epsilon}$ when parameterized by treewidth, and in para-NC$^3$ when parameterized by $k$ on chordal graphs. Furthermore, we introduce a novel NC$^{3}$ algorithm for interval graphs when $k = \mathcal{O}(\lg v(G))$, which relies on an improved parameterization by pathwidth. Finally, we establish corresponding lower bounds, demonstrating that, even with these parameterizations, computing the $k$-core remains L-hard, meaning it requires at least logarithmic space. These findings explore the boundary of parallel tractability for the $k$-core problem by highlighting the graph parameters that make it inherently sequential.

==> fig-interval-tree.tikz <==
\begin{tikzpicture}[
    scale=1, % Scales the x-axis to give the rectangles comfortable breathing room
    interval/.style={draw, fill=blue!10, rounded corners=1pt},
    edge/.style={dashed, -stealth, gray, thick, shorten <= 3pt, shorten >= 5pt}
]

% Define y-coordinates for each depth level
\def\yA{0}
\def\yB{-1.5}
\def\yC{-3.0}
\def\yD{-4.5}

% ==================== Depth 0 ====================
\draw[interval] (0, \yA-0.3) rectangle (8, \yA+0.3);
\node at (4, \yA) {$[0, 8]$};
\node[left, font=\bfseries] at (-0.5, \yA) {Depth $0$};

% ==================== Depth 1 ====================
\draw[interval] (0, \yB-0.3) rectangle (4, \yB+0.3);
\node at (2, \yB) {$[0, 4]$};

\draw[interval] (4, \yB-0.3) rectangle (8, \yB+0.3);
\node at (6, \yB) {$[4, 8]$};

\node[left, font=\bfseries] at (-0.5, \yB) {Depth $1$};

% Connections 0 -> 1
\draw[edge] (4, \yA-0.3) to (2, \yB+0.3);
\draw[edge] (4, \yA-0.3) to (6, \yB+0.3);

% ==================== Depth 2 ====================
\foreach \l/\r in {0/2, 2/4, 4/6, 6/8} {
    \draw[interval] (\l, \yC-0.3) rectangle (\r, \yC+0.3);
    \pgfmathsetmacro{\mid}{(\l+\r)/2}
    \node at (\mid, \yC) {$[\l, \r]$};
}
\node[left, font=\bfseries] at (-0.5, \yC) {Depth $2$};

% Connections 1 -> 2
\draw[edge] (2, \yB-0.3) to (1, \yC+0.3);
\draw[edge] (2, \yB-0.3) to (3, \yC+0.3);
\draw[edge] (6, \yB-0.3) to (5, \yC+0.3);
\draw[edge] (6, \yB-0.3) to (7, \yC+0.3);

% ==================== Depth 3 (Leaves) ====================
\foreach \l/\r in {0/1, 1/2, 2/3, 3/4, 4/5, 5/6, 6/7, 7/8} {
    \draw[interval] (\l, \yD-0.3) rectangle (\r, \yD+0.3);
    \pgfmathsetmacro{\mid}{(\l+\r)/2}
    \node[font=\footnotesize] at (\mid, \yD) {$[\l, \r]$};
}
\node[left, align=right, font=\bfseries] at (-0.5, \yD) {Depth $3$ \\ (Leaves)};

% Connections 2 -> 3
% The parents are at x = 1, 3, 5, 7. Their children are shifted by -0.5 and +0.5.
\foreach \p in {1, 3, 5, 7} {
    \draw[edge] (\p, \yC-0.3) to (\p-0.5, \yD+0.3);
    \draw[edge] (\p, \yC-0.3) to (\p+0.5, \yD+0.3);
}

\end{tikzpicture}
